Automated Code Generation for Lattice Quantum Chromodynamics and beyond

We present here our ongoing work on a Domain Specific Language which aims to simplify Monte-Carlo simulations and measurements in the domain of Lattice Quantum Chromodynamics. The tool-chain, called Qiral, is used to produce high-performance OpenMP C code from LaTeX sources. We discuss conceptual issues and details of implementation and optimization. The comparison of the performance of the generated code to the well-established simulation software is also made.

==> CGNRschur.dat <==
"tmLQCD\nSandyBridge1\n16 cores HT2" 0 3984
"QIRAL\nNehalem EX\n32 cores HT2" 7800 9235
"QIRAL\nSandyBridge2\n16 cores HT2" 8192 2512    
"QIRAL\nHaswell\n4 cores HT2"     0  4151
"QIRAL\nXeon Phi\n60 cores HT4" 0 4051


==> sandy.dat <==
"CGNR" 170.33 0.0971 195.6 0.1115
"CGNR+schur" 65.2255 0.0954 74.154 0.1084
"MCR1+preMCR" 237.6395 0.0809 327.76 0.1116
"MCR2+preMCR" 231.97 0.0789 303.25 0.1032
"CRNE" 180.6 0.103 204.4 0.1165
